Quantum Decoherence Timescales for Ionic Superposition States in Ion Channels

There are many controversial and challenging discussions about quantum effects in microscopic structures in neurons of the human brain. The challenge is mainly because of quick decoherence of quantum states due to hot, wet and noisy environment of the brain which forbids long life coherence for brain processing. Despite these critical discussions, there are only a few number of published papers about numerical aspects of decoherence in neurons. Perhaps the most important issue is offered by Max Tegmark who has calculated decoherence times for the systems of "ions" and "microtubules" in neurons of the brain. In fact, Tegmark did not consider ion channels which are responsible for ions displacement through the membrane and are the building blocks of electrical membrane signals in the nervous system. Here, we would like to re-investigate decoherence times for ionic superposition states by using the data obtained via molecular dynamics simulations. Our main approach is according to what Tegmark has used before. In fact, Tegmark didn't consider the ion channel structure and his estimates are only simple approximations. In this paper, we focus on the small nano-scale part of KcsA ion channels which is called "selectivity filter" and has a key role in the operation of an ion channel. Our results for superposition states of potassium ions indicate that decoherence times are in the order of picoseconds which are 10-100 million times bigger than the order calculated by Tegmark. This decoherence time is still not enough for cognitive processing in the brain, however it can be adequate for quantum states of cooled ions in the filter to leave their quantum traces on the filter and action potentials.

==> resultOfV100.txt <==
element 	 xtic 	 mean 	 sigma 
K 	         0.5 	 24.9438 	 0.7489713 
H2O 	         1.5 	 16.3953 	 0.7489713
GLY79.C 	 2.5 	 1.66647 	 0.7489713 
TYR78.C 	 3.5 	 1.47789 	 0.7489713 
GLY77.C 	 4.5 	 1.68117 	 0.7761186 
VAL76.C 	 5.5 	 1.78182 	 0.7517543 
THR75.C 	 6.5 	 1.52 	         0.7412732 
THR74.C 	 7.5 	 1.60322 	 0.7538402 
GLY79.O 	 8.5 	 1.73368	 0.740871 
TYR78.O 	 9.5 	 1.78333 	 0.7506337 
GLY77.O 	 10.5 	 1.70049	 0.7431096 
VAL76.O 	 11.5 	 1.9196 	 0.770347 
THR75.O 	 12.5 	 1.82446 	 0.7814247 
THR74.O 	 13.5 	 1.8274 	 0.7295573 






==> resultOfV30.txt <==
element 	 xtic 	 mean 	 sigma 
K 	         0.5 	26.4087  	 0.7730174 
H2O 	         1.5 	18.6973  	 0.7730174 
GLY79.C 	 2.5 	2.12513  	 0.7730174 
TYR78.C 	 3.5 	1.93414  	 0.7730174 
GLY77.C 	 4.5 	1.58765  	 0.7453956 
VAL76.C 	 5.5 	1.63527 	 0.7436105 
THR75.C 	 6.5 	1.63608 	 0.7516257 
THR74.C 	 7.5 	1.79559 	 0.7742593 
GLY79.O 	 8.5 	1.93362  	 0.7587559 
TYR78.O 	 9.5 	1.98476  	 0.7595221 
GLY77.O 	 10.5 	1.68192  	 0.7238614 
VAL76.O 	 11.5 	1.95294  	 0.775064 
THR75.O 	 12.5 	1.79816  	 0.7262969 
THR74.O 	 13.5 	1.94183  	 0.7514474 






==> resultOfVm100.txt <==
element 	 xtic 	 mean 	 sigma 
K 	         0.5 	41.2877  	 0.7525907 
H2O 	         1.5 	5.12787  	 0.7525907
GLY79.C 	 2.5 	1.63317  	 0.7525907 
TYR78.C 	 3.5 	1.64015  	 0.7525907 
GLY77.C 	 4.5 	1.69806  	 0.7443534 
VAL76.C 	 5.5 	1.6472  	 0.7536746 
THR75.C 	 6.5 	1.5306  	 0.7476484 
THR74.C 	 7.5 	1.63565  	 0.7493454 
GLY79.O 	 8.5 	1.74193  	 0.726386 
TYR78.O 	 9.5 	1.87665  	 0.744618 
GLY77.O 	 10.5 	1.81844  	 0.7626637 
VAL76.O 	 11.5 	1.94315  	 0.7637006 
THR75.O 	 12.5 	2.00319  	 0.7891876 
THR74.O 	 13.5 	1.75546  	 0.7504486 








==> resultOfVm70.txt <==
element 	 xtic 	 mean 	 sigma 
K 	         0.5 	 53.3722 	 0.7435539 
H2O 	         1.5 	 16.4646 	 0.7435539
GLY79.C 	 2.5 	 1.51105 	 0.7435539 
TYR78.C 	 3.5 	 1.68167 	 0.7435539 
GLY77.C 	 4.5 	 1.66322 	 0.7588659 
VAL76.C 	 5.5 	 1.6508 	 0.7705287 
THR75.C 	 6.5 	 1.76489 	 0.7867136 
THR74.C 	 7.5 	 1.69918 	 0.7453917 
GLY79.O 	 8.5 	 1.87165	 0.7705837 
TYR78.O 	 9.5 	 2.05686 	 0.7701488 
GLY77.O 	 10.5 	 1.96259 	 0.7567163 
VAL76.O 	 11.5 	 1.95421 	 0.7308936 
THR75.O 	 12.5 	 1.79288 	 0.7569667 
THR74.O 	 13.5 	 1.9202 	 0.7595166 



